A Study on Multirobot Quantile Estimation in Natural Environments

Quantiles of a natural phenomena can provide scientists with an important understanding of different spreads of concentrations. When there are several available robots, it may be advantageous to pool resources in a collaborative way to improve performance. A multirobot team can be difficult to practically bring together and coordinate. To this end, we present a study across several axes of the impact of using multiple robots to estimate quantiles of a distribution of interest using an informative path planning formulation. We measure quantile estimation accuracy with increasing team size to understand what benefits result from a multirobot approach in a drone exploration task of analyzing the algae concentration in lakes. We additionally perform an analysis on several parameters, including the spread of robot initial positions, the planning budget, and inter-robot communication, and find that while using more robots generally results in lower estimation error, this benefit is achieved under certain conditions. We present our findings in the context of real field robotic applications and discuss the implications of the results and interesting directions for future work.

==> figures/boxplots/alpha_all-expts,CommsFalse,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
0.0 vs. 0.33: Wilcoxon test (paired samples), P_val:5.833e-01 Stat=1.430e+02
0.33 vs. 0.66: Wilcoxon test (paired samples), P_val:2.149e-04 Stat=2.660e+02
0.66 vs. 1.0: Wilcoxon test (paired samples), P_val:2.112e-01 Stat=1.790e+02
Pair: (0.0, 0.33) : Cohen's d: 0.08142874722840275
Pair: (0.33, 0.66) : Cohen's d: 0.34482471638054724
Pair: (0.66, 1.0) : Cohen's d: 0.13616284438590723


==> figures/boxplots/alpha_all-expts,CommsFalse_bynrobots,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
8_0.66 vs. 8_1.0: Wilcoxon test (paired samples), P_val:7.422e-02 Stat=2.900e+01
8_0.0 vs. 8_0.33: Wilcoxon test (paired samples), P_val:4.727e-01 Stat=1.900e+01
4_0.66 vs. 4_1.0: Wilcoxon test (paired samples), P_val:7.266e-01 Stat=1.400e+01
2_0.66 vs. 2_1.0: Wilcoxon test (paired samples), P_val:3.711e-01 Stat=2.100e+01
2_0.0 vs. 2_0.33: Wilcoxon test (paired samples), P_val:7.695e-01 Stat=1.300e+01
2_0.33 vs. 2_0.66: Wilcoxon test (paired samples), P_val:1.953e-02 Stat=3.300e+01
4_0.0 vs. 4_0.33: Wilcoxon test (paired samples), P_val:5.273e-01 Stat=1.800e+01
4_0.33 vs. 4_0.66: Wilcoxon test (paired samples), P_val:2.734e-02 Stat=3.200e+01
8_0.33 vs. 8_0.66: Wilcoxon test (paired samples), P_val:7.422e-02 Stat=2.900e+01
Pair: ((2, 0.0), (2, 0.33)) : Cohen's d: -0.09356309036960239
Pair: ((4, 0.0), (4, 0.33)) : Cohen's d: -0.08266589710774667
Pair: ((8, 0.0), (8, 0.33)) : Cohen's d: 0.3392115084430662
Pair: ((2, 0.33), (2, 0.66)) : Cohen's d: 0.29688332849832144
Pair: ((4, 0.33), (4, 0.66)) : Cohen's d: 0.641420366316021
Pair: ((8, 0.33), (8, 0.66)) : Cohen's d: 0.12285316565908977
Pair: ((2, 0.66), (2, 1.0)) : Cohen's d: 0.061320466592153164
Pair: ((4, 0.66), (4, 1.0)) : Cohen's d: -0.09947250645545208
Pair: ((8, 0.66), (8, 1.0)) : Cohen's d: 0.4907440036122664


==> figures/boxplots/alpha_all-expts,CommsTrue,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
0.0 vs. 0.33: Wilcoxon test (paired samples), P_val:1.798e-01 Stat=1.830e+02
0.33 vs. 0.66: Wilcoxon test (paired samples), P_val:5.698e-02 Stat=2.060e+02
0.66 vs. 1.0: Wilcoxon test (paired samples), P_val:4.832e-01 Stat=1.520e+02
Pair: (0.0, 0.33) : Cohen's d: 0.1114485029155347
Pair: (0.33, 0.66) : Cohen's d: 0.2863187786137483
Pair: (0.66, 1.0) : Cohen's d: -0.018261311645563785


==> figures/boxplots/alpha_all-expts,CommsTrue_bynrobots,statsWilcoxon_greater,adjacent,RMSE-measuredYs.txt <==
8_0.66 vs. 8_1.0: Wilcoxon test (paired samples), P_val:7.695e-01 Stat=1.300e+01
8_0.0 vs. 8_0.33: Wilcoxon test (paired samples), P_val:4.727e-01 Stat=1.900e+01
4_0.66 vs. 4_1.0: Wilcoxon test (paired samples), P_val:3.711e-01 Stat=2.100e+01
2_0.66 vs. 2_1.0: Wilcoxon test (paired samples), P_val:4.219e-01 Stat=2.000e+01
2_0.0 vs. 2_0.33: Wilcoxon test (paired samples), P_val:2.734e-01 Stat=2.300e+01
2_0.33 vs. 2_0.66: Wilcoxon test (paired samples), P_val:5.781e-01 Stat=1.700e+01
4_0.0 vs. 4_0.33: Wilcoxon test (paired samples), P_val:2.305e-01 Stat=2.400e+01
4_0.33 vs. 4_0.66: Wilcoxon test (paired samples), P_val:3.203e-01 Stat=2.200e+01
8_0.33 vs. 8_0.66: Wilcoxon test (paired samples), P_val:1.953e-02 Stat=3.300e+01
Pair: ((2, 0.0), (2, 0.33)) : Cohen's d: 0.3214457713121185
Pair: ((4, 0.0), (4, 0.33)) : Cohen's d: 0.08117077447372303
Pair: ((8, 0.0), (8, 0.33)) : Cohen's d: -0.06664805845271951
Pair: ((2, 0.33), (2, 0.66)) : Cohen's d: -0.057750541048370185
Pair: ((4, 0.33), (4, 0.66)) : Cohen's d: 0.23691527561570838
Pair: ((8, 0.33), (8, 0.66)) : Cohen's d: 0.5936320857617174
Pair: ((2, 0.66), (2, 1.0)) : Cohen's d: 0.15567669862084083
Pair: ((4, 0.66), (4, 1.0)) : Cohen's d: -0.0007021022699085964
Pair: ((8, 0.66), (8, 1.0)) : Cohen's d: -0.2640091628854026


==> figures/boxplots/budget_all-expts_bynrobots,statsWilcoxon_greater,RMSE-measuredYs.txt <==
4_10 vs. 4_15: Wilcoxon test (paired samples), P_val:4.219e-01 Stat=2.000e+01
8_10 vs. 8_15: Wilcoxon test (paired samples), P_val:9.766e-02 Stat=2.800e+01
1_10 vs. 1_15: Wilcoxon test (paired samples), P_val:3.203e-01 Stat=2.200e+01
2_10 vs. 2_15: Wilcoxon test (paired samples), P_val:6.797e-01 Stat=1.500e+01
4_10 vs. 4_30: Wilcoxon test (paired samples), P_val:3.906e-02 Stat=3.100e+01
8_10 vs. 8_30: Wilcoxon test (paired samples), P_val:2.734e-01 Stat=2.300e+01
2_10 vs. 2_30: Wilcoxon test (paired samples), P_val:3.711e-01 Stat=2.100e+01
1_10 vs. 1_30: Wilcoxon test (paired samples), P_val:9.727e-01 Stat=5.000e+00
Pair: ((1, 15), (1, 10)) : Cohen's d: -0.09869281667522294
Pair: ((2, 15), (2, 10)) : Cohen's d: 0.08729696167203371
Pair: ((4, 15), (4, 10)) : Cohen's d: -0.3030638723136733
Pair: ((8, 15), (8, 10)) : Cohen's d: -0.3945644909975041
Pair: ((1, 30), (1, 10)) : Cohen's d: 0.35129437864379653
Pair: ((2, 30), (2, 10)) : Cohen's d: -0.022897124749754263
Pair: ((4, 30), (4, 10)) : Cohen's d: -0.34486409902260134
Pair: ((8, 30), (8, 10)) : Cohen's d: -0.21671602011534516

